Unveiling Hidden DNN Defects with Decision-Based Metamorphic Testing

Contemporary DNN testing works are frequently conducted using metamorphic testing (MT). In general, de facto MT frameworks mutate DNN input images using semantics-preserving mutations and determine if DNNs can yield consistent predictions. Nevertheless, we find that DNNs may rely on erroneous decisions (certain components on the DNN inputs) to make predictions, which may still retain the outputs by chance. Such DNN defects would be neglected by existing MT frameworks. Erroneous decisions, however, would likely result in successive mis-predictions over diverse images that may exist in real-life scenarios. This research aims to unveil the pervasiveness of hidden DNN defects caused by incorrect DNN decisions (but retaining consistent DNN predictions). To do so, we tailor and optimize modern eXplainable AI (XAI) techniques to identify visual concepts that represent regions in an input image upon which the DNN makes predictions. Then, we extend existing MT-based DNN testing frameworks to check the consistency of DNN decisions made over a test input and its mutated inputs. Our evaluation shows that existing MT frameworks are oblivious to a considerable number of DNN defects caused by erroneous decisions. We conduct human evaluations to justify the validity of our findings and to elucidate their characteristics. Through the lens of DNN decision-based metamorphic relations, we re-examine the effectiveness of metamorphic transformations proposed by existing MT frameworks. We summarize lessons from this study, which can provide insights and guidelines for future DNN testing.

==> fig/tex/txt/A-cdf.txt <==
x & y
0.050000 & 0.181875
0.100000 & 0.185000
0.150000 & 0.186875
0.200000 & 0.191875
0.250000 & 0.196875
0.300000 & 0.201250
0.350000 & 0.205625
0.400000 & 0.218750
0.450000 & 0.232500
0.500000 & 0.241250
0.550000 & 0.251250
0.600000 & 0.259375
0.650000 & 0.273125
0.700000 & 0.297500
0.750000 & 0.333750
0.800000 & 0.387500
0.850000 & 0.488125
0.900000 & 0.623125
0.950000 & 0.706875
1.000000 & 1.000000


==> fig/tex/txt/A-hist.txt <==
x & y
0.025000 & 0.181875
0.075000 & 0.003125
0.125000 & 0.001875
0.175000 & 0.005000
0.225000 & 0.005000
0.275000 & 0.004375
0.325000 & 0.004375
0.375000 & 0.013125
0.425000 & 0.013750
0.475000 & 0.008750
0.525000 & 0.010000
0.575000 & 0.008125
0.625000 & 0.013750
0.675000 & 0.024375
0.725000 & 0.036250
0.775000 & 0.053750
0.825000 & 0.100625
0.875000 & 0.135000
0.925000 & 0.083750
0.975000 & 0.293125


==> fig/tex/txt/G-cdf.txt <==
x & y
0.050000 & 0.145500
0.100000 & 0.218500
0.150000 & 0.304500
0.200000 & 0.379500
0.250000 & 0.457000
0.300000 & 0.528000
0.350000 & 0.599000
0.400000 & 0.676000
0.450000 & 0.746000
0.500000 & 0.807500
0.550000 & 0.866000
0.600000 & 0.911500
0.650000 & 0.946500
0.700000 & 0.974500
0.750000 & 0.984000
0.800000 & 0.987500
0.850000 & 0.990000
0.900000 & 0.992500
0.950000 & 0.995000
1.000000 & 1.000000


==> fig/tex/txt/G-hist.txt <==
x & y
0.025000 & 0.145500
0.075000 & 0.073000
0.125000 & 0.086000
0.175000 & 0.075000
0.225000 & 0.077500
0.275000 & 0.071000
0.325000 & 0.071000
0.375000 & 0.077000
0.425000 & 0.070000
0.475000 & 0.061500
0.525000 & 0.058500
0.575000 & 0.045500
0.625000 & 0.035000
0.675000 & 0.028000
0.725000 & 0.009500
0.775000 & 0.003500
0.825000 & 0.002500
0.875000 & 0.002500
0.925000 & 0.002500
0.975000 & 0.005000


==> fig/tex/txt/LeNet1-MNIST-cdf.txt <==
x & y
0.050000 & 0.152500
0.100000 & 0.225000
0.150000 & 0.312500
0.200000 & 0.365000
0.250000 & 0.400000
0.300000 & 0.427500
0.350000 & 0.477500
0.400000 & 0.512500
0.450000 & 0.560000
0.500000 & 0.590000
0.550000 & 0.620000
0.600000 & 0.652500
0.650000 & 0.675000
0.700000 & 0.692500
0.750000 & 0.715000
0.800000 & 0.730000
0.850000 & 0.752500
0.900000 & 0.787500
0.950000 & 0.797500
1.000000 & 1.000000


==> fig/tex/txt/LeNet1-MNIST-hist.txt <==
x & y
0.025000 & 0.152500
0.075000 & 0.072500
0.125000 & 0.087500
0.175000 & 0.052500
0.225000 & 0.035000
0.275000 & 0.027500
0.325000 & 0.050000
0.375000 & 0.035000
0.425000 & 0.047500
0.475000 & 0.030000
0.525000 & 0.030000
0.575000 & 0.032500
0.625000 & 0.022500
0.675000 & 0.017500
0.725000 & 0.022500
0.775000 & 0.015000
0.825000 & 0.022500
0.875000 & 0.035000
0.925000 & 0.010000
0.975000 & 0.202500


==> fig/tex/txt/LeNet5-MNIST-cdf.txt <==
x & y
0.050000 & 0.182500
0.100000 & 0.267500
0.150000 & 0.312500
0.200000 & 0.377500
0.250000 & 0.425000
0.300000 & 0.457500
0.350000 & 0.480000
0.400000 & 0.522500
0.450000 & 0.570000
0.500000 & 0.582500
0.550000 & 0.632500
0.600000 & 0.685000
0.650000 & 0.735000
0.700000 & 0.777500
0.750000 & 0.812500
0.800000 & 0.842500
0.850000 & 0.870000
0.900000 & 0.895000
0.950000 & 0.902500
1.000000 & 1.000000


==> fig/tex/txt/LeNet5-MNIST-hist.txt <==
x & y
0.025000 & 0.182500
0.075000 & 0.085000
0.125000 & 0.045000
0.175000 & 0.065000
0.225000 & 0.047500
0.275000 & 0.032500
0.325000 & 0.022500
0.375000 & 0.042500
0.425000 & 0.047500
0.475000 & 0.012500
0.525000 & 0.050000
0.575000 & 0.052500
0.625000 & 0.050000
0.675000 & 0.042500
0.725000 & 0.035000
0.775000 & 0.030000
0.825000 & 0.027500
0.875000 & 0.025000
0.925000 & 0.007500
0.975000 & 0.097500


==> fig/tex/txt/P-cdf.txt <==
x & y
0.050000 & 0.015000
0.100000 & 0.025000
0.150000 & 0.041875
0.200000 & 0.071250
0.250000 & 0.099375
0.300000 & 0.128750
0.350000 & 0.168125
0.400000 & 0.221875
0.450000 & 0.290625
0.500000 & 0.361875
0.550000 & 0.451875
0.600000 & 0.558125
0.650000 & 0.652500
0.700000 & 0.733750
0.750000 & 0.811875
0.800000 & 0.868125
0.850000 & 0.911250
0.900000 & 0.941875
0.950000 & 0.953125
1.000000 & 1.000000


==> fig/tex/txt/P-hist.txt <==
x & y
0.025000 & 0.015000
0.075000 & 0.010000
0.125000 & 0.016875
0.175000 & 0.029375
0.225000 & 0.028125
0.275000 & 0.029375
0.325000 & 0.039375
0.375000 & 0.053750
0.425000 & 0.068750
0.475000 & 0.071250
0.525000 & 0.090000
0.575000 & 0.106250
0.625000 & 0.094375
0.675000 & 0.081250
0.725000 & 0.078125
0.775000 & 0.056250
0.825000 & 0.043125
0.875000 & 0.030625
0.925000 & 0.011250
0.975000 & 0.046875


==> fig/tex/txt/P1-cdf.txt <==
x & y
0.050000 & 0.016250
0.100000 & 0.027500
0.150000 & 0.043750
0.200000 & 0.072500
0.250000 & 0.103750
0.300000 & 0.128750
0.350000 & 0.170000
0.400000 & 0.220000
0.450000 & 0.300000
0.500000 & 0.371250
0.550000 & 0.446250
0.600000 & 0.556250
0.650000 & 0.653750
0.700000 & 0.736250
0.750000 & 0.816250
0.800000 & 0.867500
0.850000 & 0.906250
0.900000 & 0.943750
0.950000 & 0.952500
1.000000 & 1.000000


==> fig/tex/txt/P1-hist.txt <==
x & y
0.025000 & 0.016250
0.075000 & 0.011250
0.125000 & 0.016250
0.175000 & 0.028750
0.225000 & 0.031250
0.275000 & 0.025000
0.325000 & 0.041250
0.375000 & 0.050000
0.425000 & 0.080000
0.475000 & 0.071250
0.525000 & 0.075000
0.575000 & 0.110000
0.625000 & 0.097500
0.675000 & 0.082500
0.725000 & 0.080000
0.775000 & 0.051250
0.825000 & 0.038750
0.875000 & 0.037500
0.925000 & 0.008750
0.975000 & 0.047500


==> fig/tex/txt/S-cdf.txt <==
x & y
0.050000 & 0.016250
0.100000 & 0.030625
0.150000 & 0.052500
0.200000 & 0.091250
0.250000 & 0.145625
0.300000 & 0.215625
0.350000 & 0.298125
0.400000 & 0.403750
0.450000 & 0.521250
0.500000 & 0.635000
0.550000 & 0.758125
0.600000 & 0.847500
0.650000 & 0.917500
0.700000 & 0.962500
0.750000 & 0.985000
0.800000 & 0.995000
0.850000 & 1.000000
0.900000 & 1.000000
0.950000 & 1.000000
1.000000 & 1.000000


==> fig/tex/txt/S-hist.txt <==
x & y
0.025000 & 0.016250
0.075000 & 0.014375
0.125000 & 0.021875
0.175000 & 0.038750
0.225000 & 0.054375
0.275000 & 0.070000
0.325000 & 0.082500
0.375000 & 0.105625
0.425000 & 0.117500
0.475000 & 0.113750
0.525000 & 0.123125
0.575000 & 0.089375
0.625000 & 0.070000
0.675000 & 0.045000
0.725000 & 0.022500
0.775000 & 0.010000
0.825000 & 0.005000
0.875000 & 0.000000
0.925000 & 0.000000
0.975000 & 0.000000


==> fig/tex/txt/W-cdf.txt <==
x & y
0.050000 & 0.011875
0.100000 & 0.024375
0.150000 & 0.042500
0.200000 & 0.080000
0.250000 & 0.117500
0.300000 & 0.168125
0.350000 & 0.228125
0.400000 & 0.305625
0.450000 & 0.385000
0.500000 & 0.490625
0.550000 & 0.581875
0.600000 & 0.678750
0.650000 & 0.775625
0.700000 & 0.856250
0.750000 & 0.918125
0.800000 & 0.955000
0.850000 & 0.980625
0.900000 & 0.995000
0.950000 & 0.996250
1.000000 & 1.000000


==> fig/tex/txt/W-hist.txt <==
x & y
0.025000 & 0.011875
0.075000 & 0.012500
0.125000 & 0.018125
0.175000 & 0.037500
0.225000 & 0.037500
0.275000 & 0.050625
0.325000 & 0.060000
0.375000 & 0.077500
0.425000 & 0.079375
0.475000 & 0.105625
0.525000 & 0.091250
0.575000 & 0.096875
0.625000 & 0.096875
0.675000 & 0.080625
0.725000 & 0.061875
0.775000 & 0.036875
0.825000 & 0.025625
0.875000 & 0.014375
0.925000 & 0.001250
0.975000 & 0.003750


==> fig/tex/txt/densenet121-ImageNet-cdf.txt <==
x & y
0.050000 & 0.004000
0.100000 & 0.020000
0.150000 & 0.038000
0.200000 & 0.080000
0.250000 & 0.106000
0.300000 & 0.148000
0.350000 & 0.190000
0.400000 & 0.240000
0.450000 & 0.298000
0.500000 & 0.386000
0.550000 & 0.460000
0.600000 & 0.530000
0.650000 & 0.596000
0.700000 & 0.682000
0.750000 & 0.752000
0.800000 & 0.804000
0.850000 & 0.880000
0.900000 & 0.954000
0.950000 & 0.996000
1.000000 & 1.000000


==> fig/tex/txt/densenet121-ImageNet-hist.txt <==
x & y
0.025000 & 0.004000
0.075000 & 0.016000
0.125000 & 0.018000
0.175000 & 0.042000
0.225000 & 0.026000
0.275000 & 0.042000
0.325000 & 0.042000
0.375000 & 0.050000
0.425000 & 0.058000
0.475000 & 0.088000
0.525000 & 0.074000
0.575000 & 0.070000
0.625000 & 0.066000
0.675000 & 0.086000
0.725000 & 0.070000
0.775000 & 0.052000
0.825000 & 0.076000
0.875000 & 0.074000
0.925000 & 0.042000
0.975000 & 0.004000


==> fig/tex/txt/inception-v3-ImageNet-cdf.txt <==
x & y
0.050000 & 0.048000
0.100000 & 0.054000
0.150000 & 0.070000
0.200000 & 0.096000
0.250000 & 0.122000
0.300000 & 0.156000
0.350000 & 0.194000
0.400000 & 0.258000
0.450000 & 0.336000
0.500000 & 0.420000
0.550000 & 0.490000
0.600000 & 0.594000
0.650000 & 0.670000
0.700000 & 0.732000
0.750000 & 0.784000
0.800000 & 0.838000
0.850000 & 0.890000
0.900000 & 0.966000
0.950000 & 0.996000
1.000000 & 1.000000


==> fig/tex/txt/inception-v3-ImageNet-hist.txt <==
x & y
0.025000 & 0.048000
0.075000 & 0.006000
0.125000 & 0.016000
0.175000 & 0.026000
0.225000 & 0.026000
0.275000 & 0.034000
0.325000 & 0.038000
0.375000 & 0.064000
0.425000 & 0.078000
0.475000 & 0.084000
0.525000 & 0.070000
0.575000 & 0.104000
0.625000 & 0.076000
0.675000 & 0.062000
0.725000 & 0.052000
0.775000 & 0.054000
0.825000 & 0.052000
0.875000 & 0.076000
0.925000 & 0.030000
0.975000 & 0.004000


==> fig/tex/txt/mobilenet-v2-CIFAR10-cdf.txt <==
x & y
0.050000 & 0.076000
0.100000 & 0.094000
0.150000 & 0.118000
0.200000 & 0.172000
0.250000 & 0.216000
0.300000 & 0.264000
0.350000 & 0.336000
0.400000 & 0.422000
0.450000 & 0.484000
0.500000 & 0.564000
0.550000 & 0.630000
0.600000 & 0.688000
0.650000 & 0.748000
0.700000 & 0.802000
0.750000 & 0.822000
0.800000 & 0.838000
0.850000 & 0.854000
0.900000 & 0.862000
0.950000 & 0.872000
1.000000 & 1.000000


==> fig/tex/txt/mobilenet-v2-CIFAR10-hist.txt <==
x & y
0.025000 & 0.076000
0.075000 & 0.018000
0.125000 & 0.024000
0.175000 & 0.054000
0.225000 & 0.044000
0.275000 & 0.048000
0.325000 & 0.072000
0.375000 & 0.086000
0.425000 & 0.062000
0.475000 & 0.080000
0.525000 & 0.066000
0.575000 & 0.058000
0.625000 & 0.060000
0.675000 & 0.054000
0.725000 & 0.020000
0.775000 & 0.016000
0.825000 & 0.016000
0.875000 & 0.008000
0.925000 & 0.010000
0.975000 & 0.128000


==> fig/tex/txt/mobilenet-v2-ImageNet-cdf.txt <==
x & y
0.050000 & 0.056000
0.100000 & 0.072000
0.150000 & 0.088000
0.200000 & 0.108000
0.250000 & 0.152000
0.300000 & 0.208000
0.350000 & 0.248000
0.400000 & 0.302000
0.450000 & 0.368000
0.500000 & 0.430000
0.550000 & 0.512000
0.600000 & 0.596000
0.650000 & 0.664000
0.700000 & 0.724000
0.750000 & 0.772000
0.800000 & 0.804000
0.850000 & 0.824000
0.900000 & 0.836000
0.950000 & 0.840000
1.000000 & 1.000000


==> fig/tex/txt/mobilenet-v2-ImageNet-hist.txt <==
x & y
0.025000 & 0.056000
0.075000 & 0.016000
0.125000 & 0.016000
0.175000 & 0.020000
0.225000 & 0.044000
0.275000 & 0.056000
0.325000 & 0.040000
0.375000 & 0.054000
0.425000 & 0.066000
0.475000 & 0.062000
0.525000 & 0.082000
0.575000 & 0.084000
0.625000 & 0.068000
0.675000 & 0.060000
0.725000 & 0.048000
0.775000 & 0.032000
0.825000 & 0.020000
0.875000 & 0.012000
0.925000 & 0.004000
0.975000 & 0.160000


==> fig/tex/txt/resnet50-CIFAR10-cdf.txt <==
x & y
0.050000 & 0.072000
0.100000 & 0.100000
0.150000 & 0.134000
0.200000 & 0.164000
0.250000 & 0.210000
0.300000 & 0.242000
0.350000 & 0.298000
0.400000 & 0.372000
0.450000 & 0.446000
0.500000 & 0.506000
0.550000 & 0.584000
0.600000 & 0.654000
0.650000 & 0.724000
0.700000 & 0.782000
0.750000 & 0.864000
0.800000 & 0.886000
0.850000 & 0.910000
0.900000 & 0.934000
0.950000 & 0.964000
1.000000 & 1.000000


==> fig/tex/txt/resnet50-CIFAR10-hist.txt <==
x & y
0.025000 & 0.072000
0.075000 & 0.028000
0.125000 & 0.034000
0.175000 & 0.030000
0.225000 & 0.046000
0.275000 & 0.032000
0.325000 & 0.056000
0.375000 & 0.074000
0.425000 & 0.074000
0.475000 & 0.060000
0.525000 & 0.078000
0.575000 & 0.070000
0.625000 & 0.070000
0.675000 & 0.058000
0.725000 & 0.082000
0.775000 & 0.022000
0.825000 & 0.024000
0.875000 & 0.024000
0.925000 & 0.030000
0.975000 & 0.036000


==> fig/tex/txt/resnet50-ImageNet-cdf.txt <==
x & y
0.050000 & 0.048000
0.100000 & 0.056000
0.150000 & 0.078000
0.200000 & 0.130000
0.250000 & 0.180000
0.300000 & 0.222000
0.350000 & 0.288000
0.400000 & 0.368000
0.450000 & 0.470000
0.500000 & 0.548000
0.550000 & 0.638000
0.600000 & 0.700000
0.650000 & 0.748000
0.700000 & 0.774000
0.750000 & 0.810000
0.800000 & 0.854000
0.850000 & 0.906000
0.900000 & 0.976000
0.950000 & 1.000000
1.000000 & 1.000000


==> fig/tex/txt/resnet50-ImageNet-hist.txt <==
x & y
0.025000 & 0.048000
0.075000 & 0.008000
0.125000 & 0.022000
0.175000 & 0.052000
0.225000 & 0.050000
0.275000 & 0.042000
0.325000 & 0.066000
0.375000 & 0.080000
0.425000 & 0.102000
0.475000 & 0.078000
0.525000 & 0.090000
0.575000 & 0.062000
0.625000 & 0.048000
0.675000 & 0.026000
0.725000 & 0.036000
0.775000 & 0.044000
0.825000 & 0.052000
0.875000 & 0.070000
0.925000 & 0.024000
0.975000 & 0.000000


==> fig/tex/txt/vgg16-bn-CIFAR10-cdf.txt <==
x & y
0.050000 & 0.072000
0.100000 & 0.106000
0.150000 & 0.146000
0.200000 & 0.194000
0.250000 & 0.254000
0.300000 & 0.310000
0.350000 & 0.384000
0.400000 & 0.458000
0.450000 & 0.540000
0.500000 & 0.604000
0.550000 & 0.658000
0.600000 & 0.728000
0.650000 & 0.784000
0.700000 & 0.826000
0.750000 & 0.848000
0.800000 & 0.860000
0.850000 & 0.890000
0.900000 & 0.894000
0.950000 & 0.900000
1.000000 & 1.000000


==> fig/tex/txt/vgg16-bn-CIFAR10-hist.txt <==
x & y
0.025000 & 0.072000
0.075000 & 0.034000
0.125000 & 0.040000
0.175000 & 0.048000
0.225000 & 0.060000
0.275000 & 0.056000
0.325000 & 0.074000
0.375000 & 0.074000
0.425000 & 0.082000
0.475000 & 0.064000
0.525000 & 0.054000
0.575000 & 0.070000
0.625000 & 0.056000
0.675000 & 0.042000
0.725000 & 0.022000
0.775000 & 0.012000
0.825000 & 0.030000
0.875000 & 0.004000
0.925000 & 0.006000
0.975000 & 0.100000


==> fig/tex/txt/vgg16-bn-ImageNet-cdf.txt <==
x & y
0.050000 & 0.066000
0.100000 & 0.090000
0.150000 & 0.130000
0.200000 & 0.176000
0.250000 & 0.226000
0.300000 & 0.280000
0.350000 & 0.332000
0.400000 & 0.384000
0.450000 & 0.448000
0.500000 & 0.516000
0.550000 & 0.584000
0.600000 & 0.658000
0.650000 & 0.704000
0.700000 & 0.746000
0.750000 & 0.790000
0.800000 & 0.818000
0.850000 & 0.850000
0.900000 & 0.868000
0.950000 & 0.892000
1.000000 & 1.000000


==> fig/tex/txt/vgg16-bn-ImageNet-hist.txt <==
x & y
0.025000 & 0.066000
0.075000 & 0.024000
0.125000 & 0.040000
0.175000 & 0.046000
0.225000 & 0.050000
0.275000 & 0.054000
0.325000 & 0.052000
0.375000 & 0.052000
0.425000 & 0.064000
0.475000 & 0.068000
0.525000 & 0.068000
0.575000 & 0.074000
0.625000 & 0.046000
0.675000 & 0.042000
0.725000 & 0.044000
0.775000 & 0.028000
0.825000 & 0.032000
0.875000 & 0.018000
0.925000 & 0.024000
0.975000 & 0.108000

